Exact formulations for rectangular-warehouse single-picker routing with scattered storage in single-block and two-block layouts

Order picking travel dominates much of warehouse effort, and exact routing is especially valuable when storage is scattered so pick locations are not fixed in advance. We address the single picker routing problem (SPRP) and its scattered-storage variant (SPRP-SS) in single-block and two-block rectangular warehouses. We propose two mixed-integer linear programming formulations that exploit structural properties of optimal tours to simplify connectivity modelling and remove redundant edge configurations: a Configuration Connectivity model tailored to single-block layouts and an Edge Connectivity model that extends to two-block layouts. In extensive computational experiments on large randomly generated benchmark sets for single-block and two-block rectangular layouts, we compare these formulations against established MILP and network-flow baselines for SPRP and SPRP-SS and report computational gains tied to the structural restrictions. The results support using compact, solver-based exact routing models in industrial settings where dynamic programming is cumbersome to integrate, particularly for SPRP-SS and for routing subproblems embedded in larger planning or warehouse-design optimizations.

==> plots/singleblock_SPRP-SS_results_aisles.csv <==
num_aisles,GS,CC,NF,EC
5,39.36,33.42,114.8,31.13
10,84.75,62.6,125.31,60.26
15,123.36,82.0,127.17,82.84
20,155.05,96.08,128.0,106.09
25,181.44,110.76,127.59,125.27


==> plots/singleblock_SPRP-SS_results_alpha.csv <==
alpha,GS,CC,NF,EC
1,8.12,5.47,2.81,8.95
2,41.4,25.69,35.07,35.66
3,110.99,73.58,122.72,85.58
4,175.9,116.02,187.81,120.73
5,247.56,164.1,274.46,154.67


==> plots/singleblock_SPRP-SS_results_articles.csv <==
num_articles,GS,CC,NF,EC
5,108.62,48.22,31.21,65.06
10,130.27,76.14,63.06,84.35
15,110.82,76.78,102.96,80.19
20,111.73,86.74,167.92,85.01
25,122.5,96.97,257.72,90.98


==> plots/twoblock_SPRP-SS_results_aisles.csv <==
num_aisles,NF,EC
5,965.02,103.08
10,1319.51,394.62
15,1403.39,1121.33
20,1368.95,2361.13
25,1431.33,5230.14


==> plots/twoblock_SPRP-SS_results_alpha.csv <==
alpha,NF,EC
1,23.35,112.47
2,297.37,840.08
3,1150.7,2091.39
4,1888.74,2730.03
5,3128.05,3436.33


==> plots/twoblock_SPRP-SS_results_articles.csv <==
num_articles,NF,EC
5,263.71,1128.4
10,555.61,2230.84
15,1036.84,1903.31
20,1686.59,2005.19
25,2945.45,1942.55

